Generate rather than Retrieve: Large Language Models are Strong Context Generators

Knowledge-intensive tasks, such as open-domain question answering (QA), require access to a large amount of world or domain knowledge. A common approach for knowledge-intensive tasks is to employ a retrieve-then-read pipeline that first retrieves a handful of relevant contextual documents from an external corpus such as Wikipedia and then predicts an answer conditioned on the retrieved documents. In this paper, we present a novel perspective for solving knowledge-intensive tasks by replacing document retrievers with large language model generators. We call our method generate-then-read (GenRead), which first prompts a large language model to generate contextutal documents based on a given question, and then reads the generated documents to produce the final answer. Furthermore, we propose a novel clustering-based prompting method that selects distinct prompts, resulting in the generated documents that cover different perspectives, leading to better recall over acceptable answers. We conduct extensive experiments on three different knowledge-intensive tasks, including open-domain QA, fact checking, and dialogue system. Notably, GenRead achieves 71.6 and 54.4 exact match scores on TriviaQA and WebQ, significantly outperforming the state-of-the-art retrieve-then-read pipeline DPR-FiD by +4.0 and +3.9, without retrieving any documents from any external knowledge source. Lastly, we demonstrate the model performance can be further improved by combining retrieval and generation. Our code and generated documents can be found at https://github.com/wyu97/GenRead.

==> Figures/Fig-IR/nq_test_wikipedia_metric.txt <==
top_1_hits: 0.4457
top_2_hits: 0.5596
top_3_hits: 0.6144
top_4_hits: 0.6474
top_5_hits: 0.6776
top_6_hits: 0.697
top_7_hits: 0.713
top_8_hits: 0.7249
top_9_hits: 0.7346
top_10_hits: 0.7454
top_11_hits: 0.7543
top_12_hits: 0.7604
top_13_hits: 0.767
top_14_hits: 0.7715
top_15_hits: 0.7762
top_16_hits: 0.7809
top_17_hits: 0.7848
top_18_hits: 0.7892
top_19_hits: 0.7914
top_20_hits: 0.7945
top_21_hits: 0.7978
top_22_hits: 0.7992
top_23_hits: 0.8017
top_24_hits: 0.8036
top_25_hits: 0.8061
top_26_hits: 0.8094
top_27_hits: 0.8114
top_28_hits: 0.8136
top_29_hits: 0.8158
top_30_hits: 0.8177
top_31_hits: 0.8199
top_32_hits: 0.8211
top_33_hits: 0.8224
top_34_hits: 0.8238
top_35_hits: 0.8252
top_36_hits: 0.8266
top_37_hits: 0.8274
top_38_hits: 0.8294
top_39_hits: 0.831
top_40_hits: 0.8324
top_41_hits: 0.8346
top_42_hits: 0.8352
top_43_hits: 0.8363
top_44_hits: 0.8371
top_45_hits: 0.8385
top_46_hits: 0.8402
top_47_hits: 0.8402
top_48_hits: 0.8416
top_49_hits: 0.8427
top_50_hits: 0.8432
top_51_hits: 0.844
top_52_hits: 0.8449
top_53_hits: 0.8452
top_54_hits: 0.8454
top_55_hits: 0.8463
top_56_hits: 0.8465
top_57_hits: 0.8471
top_58_hits: 0.8474
top_59_hits: 0.8482
top_60_hits: 0.8488
top_61_hits: 0.8488
top_62_hits: 0.8488
top_63_hits: 0.8496
top_64_hits: 0.8499
top_65_hits: 0.8512
top_66_hits: 0.8521
top_67_hits: 0.8529
top_68_hits: 0.8537
top_69_hits: 0.854
top_70_hits: 0.8546
top_71_hits: 0.8546
top_72_hits: 0.8546
top_73_hits: 0.856
top_74_hits: 0.8562
top_75_hits: 0.8573
top_76_hits: 0.8582
top_77_hits: 0.8587
top_78_hits: 0.859
top_79_hits: 0.8593
top_80_hits: 0.8598
top_81_hits: 0.8601
top_82_hits: 0.8601
top_83_hits: 0.8601
top_84_hits: 0.8601
top_85_hits: 0.8601
top_86_hits: 0.8601
top_87_hits: 0.8604
top_88_hits: 0.8604
top_89_hits: 0.8612
top_90_hits: 0.8612
top_91_hits: 0.8618
top_92_hits: 0.8623
top_93_hits: 0.8626
top_94_hits: 0.8632
top_95_hits: 0.8634
top_96_hits: 0.864
top_97_hits: 0.8645
top_98_hits: 0.8645
top_99_hits: 0.8645
top_100_hits: 0.8654


==> Figures/Fig-IR/tqa_test_wikipedia_metric.txt <==
top_0_hits: 0.0
top_1_hits: 0.532
top_2_hits: 0.6131
top_3_hits: 0.6584
top_4_hits: 0.6837
top_5_hits: 0.7035
top_6_hits: 0.7167
top_7_hits: 0.7259
top_8_hits: 0.7366
top_9_hits: 0.7454
top_10_hits: 0.7529
top_11_hits: 0.7595
top_12_hits: 0.7642
top_13_hits: 0.7689
top_14_hits: 0.7729
top_15_hits: 0.7763
top_16_hits: 0.7792
top_17_hits: 0.7818
top_18_hits: 0.7853
top_19_hits: 0.7877
top_20_hits: 0.7902
top_21_hits: 0.7927
top_22_hits: 0.7949
top_23_hits: 0.7969
top_24_hits: 0.7989
top_25_hits: 0.8007
top_26_hits: 0.8031
top_27_hits: 0.8045
top_28_hits: 0.8072
top_29_hits: 0.8091
top_30_hits: 0.8102
top_31_hits: 0.8112
top_32_hits: 0.8124
top_33_hits: 0.8128
top_34_hits: 0.8131
top_35_hits: 0.8143
top_36_hits: 0.8157
top_37_hits: 0.8171
top_38_hits: 0.818
top_39_hits: 0.8188
top_40_hits: 0.8195
top_41_hits: 0.8202
top_42_hits: 0.8211
top_43_hits: 0.822
top_44_hits: 0.8224
top_45_hits: 0.823
top_46_hits: 0.8234
top_47_hits: 0.8239
top_48_hits: 0.8244
top_49_hits: 0.8252
top_50_hits: 0.8257
top_51_hits: 0.8267
top_52_hits: 0.8274
top_53_hits: 0.8278
top_54_hits: 0.8281
top_55_hits: 0.8283
top_56_hits: 0.8291
top_57_hits: 0.8302
top_58_hits: 0.8311
top_59_hits: 0.8313
top_60_hits: 0.8317
top_61_hits: 0.8327
top_62_hits: 0.8335
top_63_hits: 0.8341
top_64_hits: 0.8343
top_65_hits: 0.8351
top_66_hits: 0.8355
top_67_hits: 0.8362
top_68_hits: 0.8371
top_69_hits: 0.8376
top_70_hits: 0.8382
top_71_hits: 0.8384
top_72_hits: 0.8388
top_73_hits: 0.8391
top_74_hits: 0.8392
top_75_hits: 0.8395
top_76_hits: 0.8397
top_77_hits: 0.84
top_78_hits: 0.8405
top_79_hits: 0.8409
top_80_hits: 0.8415
top_81_hits: 0.842
top_82_hits: 0.8421
top_83_hits: 0.8424
top_84_hits: 0.8427
top_85_hits: 0.8431
top_86_hits: 0.8436
top_87_hits: 0.8441
top_88_hits: 0.8442
top_89_hits: 0.8442
top_90_hits: 0.8446
top_91_hits: 0.8453
top_92_hits: 0.8462
top_93_hits: 0.8465
top_94_hits: 0.8467
top_95_hits: 0.847
top_96_hits: 0.8471
top_97_hits: 0.8474
top_98_hits: 0.8475
top_99_hits: 0.8479
top_100_hits: 0.8482


==> Figures/Fig-IR/twiki_dev_wikipedia_metric.txt <==
top_1_hits: 0.6513
top_2_hits: 0.7438
top_3_hits: 0.7938
top_4_hits: 0.8218
top_5_hits: 0.8422
top_6_hits: 0.8545
top_7_hits: 0.8633
top_8_hits: 0.8733
top_9_hits: 0.8801
top_10_hits: 0.887
top_11_hits: 0.8928
top_12_hits: 0.8978
top_13_hits: 0.9024
top_14_hits: 0.9052
top_15_hits: 0.9079
top_16_hits: 0.9109
top_17_hits: 0.9134
top_18_hits: 0.9166
top_19_hits: 0.9187
top_20_hits: 0.9211
top_21_hits: 0.9229
top_22_hits: 0.9253
top_23_hits: 0.9272
top_24_hits: 0.9293
top_25_hits: 0.9301
top_26_hits: 0.9324
top_27_hits: 0.9338
top_28_hits: 0.9358
top_29_hits: 0.9377
top_30_hits: 0.9387
top_31_hits: 0.9392
top_32_hits: 0.9402
top_33_hits: 0.9408
top_34_hits: 0.9411
top_35_hits: 0.9416
top_36_hits: 0.9424
top_37_hits: 0.9436
top_38_hits: 0.9438
top_39_hits: 0.9443
top_40_hits: 0.9447
top_41_hits: 0.9453
top_42_hits: 0.946
top_43_hits: 0.9466
top_44_hits: 0.9468
top_45_hits: 0.9471
top_46_hits: 0.9475
top_47_hits: 0.9481
top_48_hits: 0.9486
top_49_hits: 0.9491
top_50_hits: 0.9495
top_51_hits: 0.9502
top_52_hits: 0.9507
top_53_hits: 0.9511
top_54_hits: 0.9513
top_55_hits: 0.9516
top_56_hits: 0.9523
top_57_hits: 0.9531
top_58_hits: 0.9537
top_59_hits: 0.9538
top_60_hits: 0.954
top_61_hits: 0.9547
top_62_hits: 0.9555
top_63_hits: 0.9558
top_64_hits: 0.9562
top_65_hits: 0.9566
top_66_hits: 0.9567
top_67_hits: 0.9573
top_68_hits: 0.9578
top_69_hits: 0.9583
top_70_hits: 0.9586
top_71_hits: 0.9587
top_72_hits: 0.9591
top_73_hits: 0.9595
top_74_hits: 0.9596
top_75_hits: 0.96
top_76_hits: 0.9601
top_77_hits: 0.9602
top_78_hits: 0.9603
top_79_hits: 0.9606
top_80_hits: 0.9612
top_81_hits: 0.9616
top_82_hits: 0.9618
top_83_hits: 0.9621
top_84_hits: 0.9622
top_85_hits: 0.9623
top_86_hits: 0.9627
top_87_hits: 0.9631
top_88_hits: 0.9632
top_89_hits: 0.9632
top_90_hits: 0.9635
top_91_hits: 0.964
top_92_hits: 0.9642
top_93_hits: 0.9643
top_94_hits: 0.9646
top_95_hits: 0.9646
top_96_hits: 0.9647
top_97_hits: 0.9648
top_98_hits: 0.9648
top_99_hits: 0.9651
top_100_hits: 0.9655


==> Figures/Fig-IR/webq_test_wikipedia_metric.txt <==
top_1_hits: 0.4542
top_2_hits: 0.5389
top_3_hits: 0.5846
top_4_hits: 0.6211
top_5_hits: 0.6422
top_6_hits: 0.6575
top_7_hits: 0.6737
top_8_hits: 0.688
top_9_hits: 0.6978
top_10_hits: 0.7047
top_11_hits: 0.7175
top_12_hits: 0.7229
top_13_hits: 0.7269
top_14_hits: 0.7318
top_15_hits: 0.7347
top_16_hits: 0.7377
top_17_hits: 0.7397
top_18_hits: 0.7421
top_19_hits: 0.7475
top_20_hits: 0.752
top_21_hits: 0.7569
top_22_hits: 0.7589
top_23_hits: 0.7603
top_24_hits: 0.7613
top_25_hits: 0.7633
top_26_hits: 0.7653
top_27_hits: 0.7682
top_28_hits: 0.7707
top_29_hits: 0.7756
top_30_hits: 0.7781
top_31_hits: 0.7805
top_32_hits: 0.783
top_33_hits: 0.7859
top_34_hits: 0.7894
top_35_hits: 0.7913
top_36_hits: 0.7928
top_37_hits: 0.7948
top_38_hits: 0.7958
top_39_hits: 0.7968
top_40_hits: 0.7972
top_41_hits: 0.7997
top_42_hits: 0.7997
top_43_hits: 0.8007
top_44_hits: 0.8017
top_45_hits: 0.8031
top_46_hits: 0.8041
top_47_hits: 0.8056
top_48_hits: 0.8061
top_49_hits: 0.8061
top_50_hits: 0.8076
top_51_hits: 0.8086
top_52_hits: 0.81
top_53_hits: 0.811
top_54_hits: 0.8125
top_55_hits: 0.814
top_56_hits: 0.8145
top_57_hits: 0.8145
top_58_hits: 0.8155
top_59_hits: 0.8159
top_60_hits: 0.8164
top_61_hits: 0.8164
top_62_hits: 0.8164
top_63_hits: 0.8169
top_64_hits: 0.8174
top_65_hits: 0.8174
top_66_hits: 0.8179
top_67_hits: 0.8179
top_68_hits: 0.8179
top_69_hits: 0.8179
top_70_hits: 0.8184
top_71_hits: 0.8189
top_72_hits: 0.8189
top_73_hits: 0.8194
top_74_hits: 0.8204
top_75_hits: 0.8209
top_76_hits: 0.8219
top_77_hits: 0.8223
top_78_hits: 0.8228
top_79_hits: 0.8238
top_80_hits: 0.8238
top_81_hits: 0.8238
top_82_hits: 0.8248
top_83_hits: 0.8248
top_84_hits: 0.8248
top_85_hits: 0.8253
top_86_hits: 0.8258
top_87_hits: 0.8258
top_88_hits: 0.8258
top_89_hits: 0.8263
top_90_hits: 0.8268
top_91_hits: 0.8273
top_92_hits: 0.8282
top_93_hits: 0.8282
top_94_hits: 0.8287
top_95_hits: 0.8287
top_96_hits: 0.8287
top_97_hits: 0.8292
top_98_hits: 0.8292
top_99_hits: 0.8297
top_100_hits: 0.8307

